Aspect-based Sentiment Analysis of Scientific Reviews

Scientific papers are complex and understanding the usefulness of these papers requires prior knowledge. Peer reviews are comments on a paper provided by designated experts on that field and hold a substantial amount of information, not only for the editors and chairs to make the final decision, but also to judge the potential impact of the paper. In this paper, we propose to use aspect-based sentiment analysis of scientific reviews to be able to extract useful information, which correlates well with the accept/reject decision. While working on a dataset of close to 8k reviews from ICLR, one of the top conferences in the field of machine learning, we use an active learning framework to build a training dataset for aspect prediction, which is further used to obtain the aspects and sentiments for the entire dataset. We show that the distribution of aspect-based sentiments obtained from a review is significantly different for accepted and rejected papers. We use the aspect sentiments from these reviews to make an intriguing observation, certain aspects present in a paper and discussed in the review strongly determine the final recommendation. As a second objective, we quantify the extent of disagreement among the reviewers refereeing a paper. We also investigate the extent of disagreement between the reviewers and the chair and find that the inter-reviewer disagreement may have a link to the disagreement with the chair. One of the most interesting observations from this study is that reviews, where the reviewer score and the aspect sentiments extracted from the review text written by the reviewer are consistent, are also more likely to be concurrent with the chair's decision.

==> b.csv <==
      ,Precision  ,   Recall    , F1 Score
APPROPRIATENESS			 ,	0.88     ,  0.957    ,  0.917
CLARITY 				,	0.841  ,   0.96   ,     0.896
ORIGINALITY 				,	0.815   ,  0.855  ,    0.835
EMPIRICAL/THEORETICAL SOUNDNESS 		,0.895,     0.85,        0.872
MEANINGFUL COMPARISON, 		0.958,0.836,0.893
SUBSTANCE ,					0.6    ,     0.8      ,    0.69
IMPACT OF IDEAS OR RESULTS/DATASET,  0.747,     0.724,      0.736
RECOMMENDATION                                       ,0.765     ,0.65   ,0.70

